Towards a Scalable Dynamic Spatial Database System

With the rise of GPS-enabled smartphones and other similar mobile devices, massive amounts of location data are available. However, no scalable solutions for soft real-time spatial queries on large sets of moving objects have yet emerged. In this paper we explore and measure the limits of actual algorithms and implementations regarding different application scenarios. And finally we propose a novel distributed architecture to solve the scalability issues.

==> figures/cgal.dat <==
50, 0.0, 2e-06, 7.2e-06, 0.00036
100, 0.0, 2.2e-06, 8e-06, 0.0008
150, 0.0, 2.4e-06, 8.2e-06, 0.00123
200, 0.0, 2.6e-06, 8.2e-06, 0.00164
250, 0.0, 2.6e-06, 8.8e-06, 0.0022
300, 0.0, 2.6e-06, 9e-06, 0.0027
350, 0.0, 2.8e-06, 8.8e-06, 0.00308
400, 0.0, 3e-06, 9.4e-06, 0.00376
450, 0.0, 3e-06, 9.6e-06, 0.00432
500, 0.0, 3e-06, 9.4e-06, 0.0047
550, 0.0, 3e-06, 9.8e-06, 0.00539
600, 0.0, 3.2e-06, 1e-05, 0.006
650, 0.0, 3.2e-06, 9.8e-06, 0.00637
700, 0.0, 3.4e-06, 1e-05, 0.007
750, 0.0, 3.4e-06, 1.06e-05, 0.00795
800, 0.0, 3.6e-06, 1.02e-05, 0.00816
850, 0.0, 3.6e-06, 1.04e-05, 0.00884
900, 0.0, 3.6e-06, 1.1e-05, 0.0099
950, 0.0, 3.6e-06, 1.08e-05, 0.01026
1000, 0.0, 3.8e-06, 1.08e-05, 0.0108
5000, 8e-06, 6.3e-06, 1.62e-05, 0.081
10000, 1e-05, 8.4e-06, 2.05e-05, 0.205
15000, 1.2e-05, 1.09e-05, 2.48e-05, 0.372
20000, 1.8e-05, 1.13e-05, 2.86e-05, 0.572
25000, 1.6e-05, 1.5e-05, 3.3e-05, 0.825
30000, 1.8e-05, 1.77e-05, 3.97e-05, 1.191
35000, 2e-05, 2.22e-05, 4.75e-05, 1.6625
40000, 2.6e-05, 2.6e-05, 5.65e-05, 2.26
45000, 3.6e-05, 3.4e-05, 6.99e-05, 3.1455
50000, 3.8e-05, 3.29e-05, 8.07e-05, 4.035
55000, 4e-05, 3.76e-05, 9.16e-05, 5.038
60000, 4.6e-05, 4.64e-05, 0.0001024, 6.144
65000, 5.2e-05, 5.13e-05, 0.0001083, 7.0395
70000, 6.2e-05, 6.01e-05, 0.000119, 8.33
75000, 5.8e-05, 6.33e-05, 0.000131, 9.825
80000, 6.6e-05, 6.91e-05, 0.0001377, 11.016
85000, 7e-05, 6.96e-05, 0.0001512, 12.852
90000, 8.2e-05, 7.42e-05, 0.0001599, 14.391
95000, 8e-05, 7.65e-05, 0.0001643, 15.6085
100000, 8.2e-05, 8.1e-05, 0.0001742, 17.42
105000, 9e-05, 9.09e-05, 0.0001764, 18.522
110000, 9.4e-05, 9.41e-05, 0.0001859, 20.449
115000, 9.4e-05, 9.7e-05, 0.0001983, 22.8045
120000, 0.000102, 0.0001009, 0.0002006, 24.072
125000, 0.000104, 8.64e-05, 0.0002039, 25.4875
130000, 9.4e-05, 9.04e-05, 0.0002105, 27.365
135000, 0.000106, 0.0001128, 0.0002177, 29.3895
140000, 0.000112, 0.0001134, 0.0002255, 31.57
145000, 0.00012, 0.0001201, 0.0002397, 34.7565
150000, 0.000112, 0.0001096, 0.0002436, 36.54
155000, 0.000118, 0.0001065, 0.0002501, 38.7655
160000, 0.00013, 0.0001298, 0.0002395, 38.32
165000, 0.000126, 0.0001247, 0.0002541, 41.9265
170000, 0.000114, 0.0001337, 0.0002661, 45.237
175000, 0.000122, 0.0001239, 0.0002705, 47.3375
180000, 0.000136, 0.0001398, 0.0002744, 49.392
185000, 0.000126, 0.0001262, 0.0002786, 51.541
190000, 0.000148, 0.000147, 0.0002844, 54.036
195000, 0.000146, 0.0001422, 0.0002866, 55.887
200000, 0.000162, 0.0001509, 0.0003061, 61.22


==> figures/gts.dat <==
50, 0.0, 2.6e-06, 1.98e-05, 0.00099
100, 0.0, 2.6e-06, 2.18e-05, 0.00218
150, 0.0002, 3.2e-06, 2.2e-05, 0.0033
200, 0.0, 3.6e-06, 2.24e-05, 0.00448
250, 0.0, 3.4e-06, 2.28e-05, 0.0057
300, 0.0, 3.4e-06, 2.3e-05, 0.0069
350, 0.0, 3.4e-06, 2.32e-05, 0.00812
400, 0.0, 3.2e-06, 2.4e-05, 0.0096
450, 0.0, 3.8e-06, 2.4e-05, 0.0108
500, 0.0, 3.6e-06, 2.38e-05, 0.0119
550, 0.0, 4e-06, 2.38e-05, 0.01309
600, 0.0, 3.8e-06, 2.42e-05, 0.01452
650, 0.0, 3.8e-06, 2.44e-05, 0.01586
700, 0.0, 3.8e-06, 2.44e-05, 0.01708
750, 0.0, 4e-06, 2.54e-05, 0.01905
800, 0.0, 4e-06, 2.5e-05, 0.02
850, 0.0, 4.2e-06, 2.52e-05, 0.02142
900, 0.0002, 4e-06, 2.54e-05, 0.02286
950, 0.0, 4.2e-06, 2.54e-05, 0.02413
1000, 0.0, 4.2e-06, 2.54e-05, 0.0254
5000, 1.8e-05, 6.2e-06, 3.63e-05, 0.1815
10000, 2.4e-05, 9.6e-06, 4.81e-05, 0.481
15000, 2.6e-05, 1.4e-05, 5.83e-05, 0.8745
20000, 3e-05, 1.58e-05, 6.6e-05, 1.32
25000, 3.4e-05, 1.87e-05, 7.21e-05, 1.8025
30000, 3.4e-05, 2.01e-05, 7.7e-05, 2.31
35000, 3.8e-05, 2.25e-05, 7.68e-05, 2.688
40000, 3.6e-05, 2.16e-05, 8.03e-05, 3.212
45000, 4e-05, 2.47e-05, 8.27e-05, 3.7215
50000, 4.1e-05, 2.53e-05, 8.71e-05, 4.355
55000, 4.2e-05, 2.68e-05, 9e-05, 4.95
60000, 4.4e-05, 2.82e-05, 9.43e-05, 5.658
65000, 4.8e-05, 3.04e-05, 9.32e-05, 6.058
70000, 4.8e-05, 3.03e-05, 9.46e-05, 6.622
75000, 4.6e-05, 3.35e-05, 9.72e-05, 7.29
80000, 4.8e-05, 3.24e-05, 9.84e-05, 7.872
85000, 4.8e-05, 3.3e-05, 0.0001006, 8.551
90000, 4.8e-05, 3.38e-05, 0.0001011, 9.099
95000, 4.8e-05, 3.39e-05, 0.0001017, 9.6615
100000, 5e-05, 3.5e-05, 0.0001051, 10.51
105000, 5.2e-05, 3.55e-05, 0.000106, 11.13
110000, 5e-05, 3.46e-05, 0.000106, 11.66
115000, 5.2e-05, 3.7e-05, 0.0001106, 12.719
120000, 5.2e-05, 3.69e-05, 0.0001118, 13.416
125000, 5.2e-05, 3.68e-05, 0.000113, 14.125
130000, 5.6e-05, 3.95e-05, 0.0001156, 15.028
135000, 5.6e-05, 4.02e-05, 0.0001135, 15.3225
140000, 5.6e-05, 4.14e-05, 0.0001133, 15.862
145000, 5.8e-05, 4.33e-05, 0.0001173, 17.0085
150000, 5.8e-05, 4.2e-05, 0.0001178, 17.67
155000, 5.6e-05, 4.08e-05, 0.0001176, 18.228
160000, 5.8e-05, 4.3e-05, 0.0001192, 19.072
165000, 5.6e-05, 4.09e-05, 0.0001203, 19.8495
170000, 6e-05, 4.49e-05, 0.0001211, 20.587
175000, 6.2e-05, 4.5e-05, 0.0001223, 21.4025
180000, 6.4e-05, 4.71e-05, 0.00012, 21.6
185000, 6.2e-05, 4.74e-05, 0.0001259, 23.2915
190000, 6.2e-05, 4.68e-05, 0.0001294, 24.586
195000, 6.2e-05, 4.58e-05, 0.0001246, 24.297
200000, 6.4e-05, 4.6e-05, 0.000127, 25.4


==> figures/otree.dat <==
100, 0.0, 4.02e-05, 7.64e-05
150, 0.0, 4e-05, 8e-05
200, 0.0002, 4.08e-05, 7.88e-05
250, 0.0, 3.98e-05, 8.28e-05
300, 0.0002, 4.06e-05, 7.98e-05
350, 0.0, 4.1e-05, 7.98e-05
400, 0.0, 4.08e-05, 7.94e-05
450, 0.0, 4.04e-05, 7.96e-05
500, 0.0002, 4.04e-05, 8.28e-05
550, 0.0002, 3.96e-05, 7.94e-05
600, 0.0002, 4.04e-05, 8.04e-05
650, 0.0002, 4.04e-05, 8.04e-05
700, 0.0002, 4.06e-05, 7.9e-05
750, 0.0002, 4.02e-05, 8.1e-05
800, 0.0002, 4.04e-05, 8e-05
850, 0.0002, 4.04e-05, 7.94e-05
900, 0.0, 4.04e-05, 8.2e-05
950, 0.0002, 4.04e-05, 7.98e-05
1000, 0.0, 4.04e-05, 7.96e-05
10000, 0.000218, 4.71e-05, 0.0001101
20000, 0.000127, 4.87e-05, 0.0001186
30000, 0.00012, 5.28e-05, 0.0001283
40000, 0.000124, 5.72e-05, 0.0001341
50000, 0.000125, 5.91e-05, 0.0001416
60000, 0.000122, 6.56e-05, 0.0001526
70000, 0.000121, 6.98e-05, 0.0001601
80000, 0.00012, 7.83e-05, 0.000166
90000, 0.000125, 8e-05, 0.0001739
100000, 0.000122, 8.44e-05, 0.00018
110000, 0.000123, 9.5e-05, 0.0001933
120000, 0.000122, 0.0001058, 0.000201
130000, 0.000124, 0.0001112, 0.0002054
140000, 0.000129, 0.0001141, 0.0002117
150000, 0.000129, 0.000115, 0.0002122
160000, 0.000124, 0.0001209, 0.0002187
170000, 0.000127, 0.0001273, 0.0002246
180000, 0.000122, 0.000128, 0.0002269
190000, 0.000128, 0.0001344, 0.0002325
200000, 0.000128, 0.0001391, 0.0002411


==> figures/postgis.dat <==
50, 0.0006, 0.0008, 0.00238, 8.40336134454
100, 0.0004, 0.0008, 0.00238, 4.20168067227
150, 0.0004, 0.0008, 0.00242, 2.75482093664
200, 0.0004, 0.0008, 0.00238, 2.10084033613
250, 0.0004, 0.0008, 0.00238, 1.68067226891
300, 0.0004, 0.00082, 0.00236, 1.41242937853
350, 0.0002, 0.0008, 0.00238, 1.20048019208
400, 0.0002, 0.0008, 0.00236, 1.0593220339
450, 0.0004, 0.0008, 0.00236, 0.941619585687
500, 0.0004, 0.0008, 0.00238, 0.840336134454
550, 0.0004, 0.0008, 0.00238, 0.763941940413
600, 0.0004, 0.0008, 0.00236, 0.706214689266
650, 0.0006, 0.0008, 0.00238, 0.646412411118
700, 0.0004, 0.0008, 0.00236, 0.605326876513
750, 0.0004, 0.0008, 0.00234, 0.569800569801
800, 0.0004, 0.00082, 0.00236, 0.529661016949
850, 0.0004, 0.0008, 0.00238, 0.494315373208
900, 0.0002, 0.0008, 0.0024, 0.462962962963
950, 0.0002, 0.00082, 0.00236, 0.446030330062
1000, 0.0004, 0.0008, 0.00238, 0.420168067227
5000, 0.000382, 0.000794, 0.002368, 0.0844594594595
10000, 0.000378, 0.000794, 0.00237, 0.042194092827
15000, 0.00038, 0.000794, 0.002372, 0.0281056773468
20000, 0.00038, 0.000794, 0.002384, 0.0209731543624
25000, 0.000378, 0.000792, 0.002374, 0.016849199663
30000, 0.000378, 0.000792, 0.002366, 0.0140884756269
35000, 0.00039, 0.000794, 0.002366, 0.0120758362517
40000, 0.000392, 0.000792, 0.00238, 0.0105042016807
45000, 0.00038, 0.000794, 0.00238, 0.0093370681606
50000, 0.000384, 0.000794, 0.002372, 0.00843170320405
55000, 0.000378, 0.000796, 0.00239, 0.0076074553062
60000, 0.00038, 0.000798, 0.002384, 0.00699105145414
65000, 0.00038, 0.000796, 0.002376, 0.00647500647501
70000, 0.000396, 0.000794, 0.002378, 0.00600744923705
75000, 0.000396, 0.000796, 0.002376, 0.00561167227834
80000, 0.00038, 0.000796, 0.002384, 0.0052432885906
85000, 0.000382, 0.000804, 0.002404, 0.00489380444357
90000, 0.000384, 0.0008, 0.00238, 0.0046685340803
95000, 0.000402, 0.000798, 0.002382, 0.00441910822396
100000, 0.00038, 0.000794, 0.002392, 0.00418060200669
105000, 0.000376, 0.000792, 0.00237, 0.00401848503114
110000, 0.000392, 0.000792, 0.002348, 0.00387176707449
115000, 0.000378, 0.000796, 0.00234, 0.00371609067261
120000, 0.000376, 0.00079, 0.002352, 0.00354308390023
125000, 0.000398, 0.000796, 0.00235, 0.00340425531915
130000, 0.000376, 0.000796, 0.002352, 0.00327053898482
135000, 0.000374, 0.000794, 0.00236, 0.00313873195229
140000, 0.000376, 0.000794, 0.002378, 0.00300372461853
145000, 0.000376, 0.000798, 0.002356, 0.00292722908495
150000, 0.000376, 0.000796, 0.002366, 0.00281769512539
155000, 0.000376, 0.000794, 0.002342, 0.00275474504835
160000, 0.000374, 0.000792, 0.002368, 0.00263935810811
165000, 0.000376, 0.000794, 0.002346, 0.00258337854246
170000, 0.000382, 0.0008, 0.002356, 0.00249675421951
175000, 0.000376, 0.000794, 0.002346, 0.00243575691146
180000, 0.000378, 0.000792, 0.002346, 0.00236809699725
185000, 0.000404, 0.000792, 0.00235, 0.00230017251294
190000, 0.000376, 0.000798, 0.002354, 0.00223583597907
195000, 0.000376, 0.000824, 0.002346, 0.00218593568977
200000, 0.000378, 0.000796, 0.00235, 0.00212765957447


==> figures/rtree.dat <==
50, 0.0, 4e-05, 0.000456, 0.0228
100, 0.0, 6e-05, 0.000694, 0.0694
150, 0.0002, 8e-05, 0.00109, 0.1635
200, 0.0, 9e-05, 0.00102, 0.204
250, 0.0002, 0.0001, 0.00113, 0.2825
300, 0.0002, 0.0001, 0.001518, 0.4554
350, 0.0002, 0.00011, 0.00156, 0.546
400, 0.0, 0.00011, 0.001824, 0.7296
450, 0.0, 0.00012, 0.001998, 0.8991
500, 0.0002, 0.00013, 0.002014, 1.007
550, 0.0002, 0.00014, 0.00164, 0.902
600, 0.0, 0.00014, 0.001758, 1.0548
650, 0.0002, 0.00015, 0.002064, 1.3416
700, 0.0002, 0.00017, 0.002318, 1.6226
750, 0.0, 0.00018, 0.002412, 1.809
800, 0.0, 0.00019, 0.002298, 1.8384
850, 0.0002, 0.00019, 0.001954, 1.6609
900, 0.0002, 0.00016, 0.001658, 1.4922
950, 0.0002, 0.00018, 0.001816, 1.7252
1000, 0.0002, 0.00018, 0.00221, 2.21
1050, 0.0, 0.00019, 0.002438, 2.5599
1100, 0.0, 0.00021, 0.002534, 2.7874
1150, 0.0, 0.00023, 0.002464, 2.8336
1200, 0.0, 0.00022, 0.002028, 2.4336
1250, 0.0002, 0.00021, 0.002178, 2.7225
1300, 0.0, 0.00021, 0.0021, 2.73
1350, 0.0, 0.00023, 0.002074, 2.7999
1400, 0.0, 0.00022, 0.00243, 3.402
1450, 0.0002, 0.00025, 0.002662, 3.8599
1500, 0.0002, 0.00024, 0.002508, 3.762
1550, 0.0002, 0.00025, 0.002432, 3.7696
1600, 0.0, 0.00027, 0.002402, 3.8432
1650, 0.0, 0.00025, 0.001892, 3.1218
1700, 0.0002, 0.00023, 0.002078, 3.5326
1750, 0.000400000000001, 0.00026, 0.002508, 4.389
1800, 0.0002, 0.00026, 0.002572, 4.6296
1850, 0.0, 0.00029, 0.002734, 5.0579
1900, 0.0, 0.00028, 0.002462, 4.6778
1950, 0.000200000000001, 0.00028, 0.002596, 5.0622
2000, 0.000200000000001, 0.00028, 0.002302, 4.604
5000, 7.4e-05, 9e-05, 0.001351, 6.755
10000, 0.000104, 0.00016, 0.001594, 15.94
15000, 0.000114, 0.00021, 0.001616, 24.24
20000, 0.000132, 0.00026, 0.001707, 34.14
25000, 0.000126, 0.00032, 0.001907, 47.675
30000, 0.00012, 0.00037, 0.001928, 57.84
35000, 0.000124, 0.00046, 0.001998, 69.93
40000, 0.000128, 0.00055, 0.002141, 85.64
45000, 0.000118, 0.00056, 0.002065, 92.925
50000, 0.000136, 0.00062, 0.002163, 108.15
55000, 0.000134, 0.00072, 0.002243, 123.365
60000, 0.000126, 0.00078, 0.002202, 132.12
65000, 0.00013, 0.00083, 0.002299, 149.435
70000, 0.000136, 0.00089, 0.00225, 157.5
75000, 0.000138, 0.00096, 0.002356, 176.7
80000, 0.000136, 0.00104, 0.002401, 192.08
85000, 0.000152, 0.00106, 0.002422, 205.87
90000, 0.000138, 0.00107, 0.002363, 212.67
95000, 0.000136, 0.0012, 0.002374, 225.53
100000, 0.000144, 0.00122, 0.00262, 262.0
105000, 0.000148, 0.00125, 0.002469, 259.245
110000, 0.000152, 0.00134, 0.002635, 289.85
115000, 0.000152, 0.00142, 0.002514, 289.11
120000, 0.00015, 0.00143, 0.002533, 303.96
125000, 0.000152, 0.00149, 0.002546, 318.25
130000, 0.000158, 0.00156, 0.00254, 330.2
135000, 0.000142, 0.00155, 0.002627, 354.645
140000, 0.00014, 0.0017, 0.002735, 382.9
145000, 0.000154, 0.00177, 0.002678, 388.31
150000, 0.000156, 0.00175, 0.002754, 413.1
155000, 0.000152, 0.00183, 0.002799, 433.845
160000, 0.00015, 0.00186, 0.002634, 421.44
165000, 0.000146, 0.002, 0.002717, 448.305
170000, 0.000152, 0.00208, 0.002695, 458.15
175000, 0.000176, 0.00214, 0.002833, 495.775
180000, 0.000156, 0.00215, 0.002922, 525.96
185000, 0.00016, 0.00223, 0.002921, 540.385
190000, 0.000152, 0.0024, 0.002934, 557.46
195000, 0.000154, 0.0024, 0.003027, 590.265
200000, 0.000166, 0.00242, 0.002929, 585.8


==> figures/rtree_small_4core.dat <==
5000, 7.2e-05, 0.0001512, 0.0016145, 0.123877361412
10000, 0.000118, 0.0002781, 0.0020892, 0.0478652115642
15000, 0.000124, 0.0003519, 0.0022896, 0.0291171674819
20000, 0.00012, 0.0004555, 0.0024309, 0.0205685137192
25000, 0.000142, 0.0005858, 0.0024885, 0.0160739401246
30000, 0.000142, 0.000632, 0.0025509, 0.0130672834424
35000, 0.000134, 0.0007339, 0.0026416, 0.0108159556978
40000, 0.00014, 0.0007227, -0.04027207296, -0.000620777580157
45000, 0.00014, 0.0008218, 0.0027643, 0.00803900525349
50000, 0.000148, 0.0008981, 0.0028091, 0.00711971805916
55000, 0.00014, 0.0009984, 0.0028813, 0.00631028292153
60000, 0.000146, 0.0013253, 0.0029351, 0.00567839823743
65000, 0.000144, 0.0011699, 0.003035, 0.00506906602458
70000, 0.000154, 0.0011522, 0.0031641, 0.00451493767129
75000, 0.000154, 0.0011752, 0.0032069, 0.00415770162254
80000, 0.000162, 0.0014537, 0.0032422, 0.00385540682253
85000, 0.000164, 0.0013873, 0.0033887, 0.00347174606261
90000, 0.000158, 0.0018566, -0.03927697296, -0.000282891227958
95000, 0.000154, 0.0024423, 0.0038485, 0.00273517364934
100000, 0.000206, 0.0031276, 0.0037495, 0.00266702226964
105000, 0.00016, 0.0035115, 0.0036301, 0.00262356671271
110000, 0.000156, 0.0035995, 0.0036699, 0.00247715444315
115000, 0.000162, 0.0037976, 0.0037477, 0.00232026367476
120000, 0.000174, 0.0041409, -0.03913447296, -0.000212940987907

